Interior over-penalized enriched Galerkin methods for second order elliptic equations

In this paper we propose a variant of enriched Galerkin methods for second order elliptic equations with over-penalization of interior jump terms. The bilinear form with interior over-penalization gives a non-standard norm which is different from the discrete energy norm in the classical discontinuous Galerkin methods. Nonetheless we prove that optimal a priori error estimates with the standard discrete energy norm can be obtained by combining a priori and a posteriori error analysis techniques. We also show that the interior over-penalization is advantageous for constructing preconditioners robust to mesh refinement by analyzing spectral equivalence of bilinear forms. Numerical results are included to illustrate the convergence and preconditioning results.

==> code/results-08-11-2023/convergence-test-08-31-2023-latex-table.txt <==

                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8320e-01 Conv. rate= --      Error=6.8532e-06 Conv. rate= --      Error=2.3188e-01 Conv. rate= --      Error=1.7401e-02 Conv. rate= --
Mesh size=0.1250     Error=8.2788e-02 Conv. rate=1.15     Error=1.8947e-07 Conv. rate=5.18     Error=1.1747e-01 Conv. rate=0.98     Error=5.1355e-03 Conv. rate=1.76
Mesh size=0.0625     Error=3.7252e-02 Conv. rate=1.15     Error=7.5461e-10 Conv. rate=7.97     Error=5.8393e-02 Conv. rate=1.01     Error=1.3566e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.7675e-02 Conv. rate=1.08     Error=1.6568e-10 Conv. rate=2.19     Error=2.9030e-02 Conv. rate=1.01     Error=3.4625e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.6658e-03 Conv. rate=1.03     Error=8.2004e-13 Conv. rate=7.66     Error=1.4464e-02 Conv. rate=1.01     Error=8.7325e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.3051e-03 Conv. rate=1.01     Error=3.2178e-12 Conv. rate=-1.97    Error=7.2184e-03 Conv. rate=1.00     Error=2.1919e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=2.2288e-02 Conv. rate= --      Error=8.6195e-06 Conv. rate= --      Error=3.2725e-02 Conv. rate= --      Error=9.5448e-04 Conv. rate= --
Mesh size=0.1250     Error=5.7739e-03 Conv. rate=1.95     Error=2.4908e-07 Conv. rate=5.11     Error=8.3760e-03 Conv. rate=1.97     Error=1.2558e-04 Conv. rate=2.93
Mesh size=0.0625     Error=1.4448e-03 Conv. rate=2.00     Error=7.6211e-09 Conv. rate=5.03     Error=2.1101e-03 Conv. rate=1.99     Error=1.6143e-05 Conv. rate=2.96
Mesh size=0.0312     Error=3.6016e-04 Conv. rate=2.00     Error=4.2024e-11 Conv. rate=7.50     Error=5.2900e-04 Conv. rate=2.00     Error=2.0474e-06 Conv. rate=2.98
Mesh size=0.0156     Error=8.9872e-05 Conv. rate=2.00     Error=1.7440e-12 Conv. rate=4.59     Error=1.3240e-04 Conv. rate=2.00     Error=2.5781e-07 Conv. rate=2.99
Mesh size=0.0078     Error=2.2446e-05 Conv. rate=2.00     Error=6.0409e-12 Conv. rate=-1.79    Error=3.3115e-05 Conv. rate=2.00     Error=3.2346e-08 Conv. rate=2.99

\begin{table}[h]
	\begin{center} \tiny
		\begin{tabular}{c|c|cc|cc|cc|cc} \hline
			\multirow{2}{*}{$k$} & \multirow{2}{*}{$h_{\max}$} & \multicolumn{2}{c|}{$ \| u - u_h \|_{0} $} & \multicolumn{2}{c|}{$ \| u - u_h \|_{a_h} $} & \multicolumn{2}{c|}{$ \tred{\| \zb - \zb_h \|_{0}} $} & \multicolumn{2}{c}{$ \| P_0(f - \div \zb_h) \|_0 $} \\
			 & & error & rate & error & rate & error & rate & error & rate \\ \hline \hline
			\multirow{6}{*}{1}  & 1/{4}  &  1.7401e-02  &   --  &  2.3188e-01  &   --  &  1.8320e-01  &   --  &  6.8532e-06  &   --    \\
                                & 1/{8}  &  5.1355e-03  &  1.76 &  1.1747e-01  &  0.98 &  8.2788e-02  &  1.15 &  1.8947e-07  &  5.18   \\
                                & 1/{16} &  1.3566e-03  &  1.92 &  5.8393e-02  &  1.01 &  3.7252e-02  &  1.15 &  7.5461e-10  &  7.97  \\
                                & 1/{32} &  3.4625e-04  &  1.97 &  2.9030e-02  &  1.01 &  1.7675e-02  &  1.08 &  1.6568e-10  &  2.19  \\
                                & 1/{64} &  8.7325e-05  &  1.99 &  1.4464e-02  &  1.01 &  8.6658e-03  &  1.03 &  8.2004e-13  &  7.66  \\
                                & 1/{128}&  2.1919e-05  &  1.99 &  7.2184e-03  &  1.00 &  4.3051e-03  &  1.01 &  3.2178e-12  &  -1.97 \\
\cline{2-10}
			\multirow{6}{*}{2}  & 1/{4}  &  9.5448e-04  &   --  &  3.2725e-02  &   --  &  2.2288e-02  &   --  &  8.6195e-06  &   --    \\
                                & 1/{8}  &  1.2558e-04  &  2.93 &  8.3760e-03  &  1.97 &  5.7739e-03  &  1.95 &  2.4908e-07  &  5.11   \\
                                & 1/{16} &  1.6143e-05  &  2.96 &  2.1101e-03  &  1.99 &  1.4448e-03  &  2.00 &  7.6211e-09  &  5.03  \\
                                & 1/{32} &  2.0474e-06  &  2.98 &  5.2900e-04  &  2.00 &  3.6016e-04  &  2.00 &  4.2024e-11  &  7.50  \\
                                & 1/{64} &  2.5781e-07  &  2.99 &  1.3240e-04  &  2.00 &  8.9872e-05  &  2.00 &  1.7440e-12  &  4.59  \\
                                & 1/{128}&  3.2346e-08  &  2.99 &  3.3115e-05  &  2.00 &  2.2446e-05  &  2.00 &  6.0409e-12  &  -1.79 \\
\hline		\end{tabular}
	\end{center}
	\caption{Convergence with IOS-EG ($\alpha = 2$)}
	\label{table:cubic-conv}
 \end{table}




% linux command
% python3 iop-eg-aniso-conv-fd-08-22-2023.py 10 iop-eg
%


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.4273e+00 Conv. rate= --      Error=9.5339e-06 Conv. rate= --       Error=2.4350e-01 Conv. rate= --      Error=1.7137e-02 Conv. rate= --
Mesh size=0.1250     Error=7.1024e-01 Conv. rate=1.01     Error=2.1197e-06 Conv. rate=2.17      Error=1.1878e-01 Conv. rate=1.04     Error=5.0961e-03 Conv. rate=1.75
Mesh size=0.0625     Error=3.4157e-01 Conv. rate=1.06     Error=2.6746e-09 Conv. rate=9.63      Error=5.8490e-02 Conv. rate=1.02     Error=1.3477e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.6712e-01 Conv. rate=1.03     Error=6.7721e-11 Conv. rate=5.30      Error=2.9036e-02 Conv. rate=1.01     Error=3.4400e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.2866e-02 Conv. rate=1.01     Error=3.5851e-12 Conv. rate=4.24      Error=1.4465e-02 Conv. rate=1.01     Error=8.6762e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.1319e-02 Conv. rate=1.00     Error=1.7368e-11 Conv. rate=-2.28     Error=7.2184e-03 Conv. rate=1.00     Error=2.1779e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8100e-01 Conv. rate= --      Error=1.3883e-04 Conv. rate= --      Error=3.4138e-02 Conv. rate= --      Error=9.2460e-04 Conv. rate= --
Mesh size=0.1250     Error=4.6441e-02 Conv. rate=1.96     Error=1.8428e-07 Conv. rate=9.56     Error=8.5794e-03 Conv. rate=1.99     Error=1.2355e-04 Conv. rate=2.90
Mesh size=0.0625     Error=1.1725e-02 Conv. rate=1.99     Error=4.1800e-09 Conv. rate=5.46     Error=2.1321e-03 Conv. rate=2.01     Error=1.6029e-05 Conv. rate=2.95
Mesh size=0.0312     Error=2.9323e-03 Conv. rate=2.00     Error=3.8990e-11 Conv. rate=6.74     Error=5.3134e-04 Conv. rate=2.00     Error=2.0410e-06 Conv. rate=2.97
Mesh size=0.0156     Error=7.3234e-04 Conv. rate=2.00     Error=1.4930e-10 Conv. rate=-1.94    Error=1.3266e-04 Conv. rate=2.00     Error=2.5744e-07 Conv. rate=2.99
Mesh size=0.0078     Error=1.8294e-04 Conv. rate=2.00     Error=4.1893e-11 Conv. rate=1.83     Error=3.3146e-05 Conv. rate=2.00     Error=3.2324e-08 Conv. rate=2.99



% updated

\begin{table}[h]
	\begin{center} \tiny
		\begin{tabular}{c|c|cc|cc|cc|cc} \hline
			\multirow{2}{*}{$k$} & \multirow{2}{*}{$h_{\max}$} & \multicolumn{2}{c|}{$ \| u - u_h \|_{0} $} & \multicolumn{2}{c|}{$ \| u - u_h \|_{a_h} $} & \multicolumn{2}{c|}{$ \tred{\| \zb - \zb_h \|_{0}} $} & \multicolumn{2}{c}{$ \| P_0(f - \div \zb_h) \|_0 $} \\
			 & & error & rate & error & rate & error & rate & error & rate \\ \hline \hline
			\multirow{6}{*}{1}  & 1/{4}  &  1.7137e-02  &   --  &  2.4350e-01  &   --  &  1.4273e+00  &   --  &  9.5339e-06  &   --    \\
                                & 1/{8}  &  5.0961e-03  &  1.75 &  1.1878e-01  &  1.04 &  7.1024e-01  &  1.01 &  2.1197e-06  &  2.17   \\
                                & 1/{16} &  1.3477e-03  &  1.92 &  5.8490e-02  &  1.02 &  3.4157e-01  &  1.06 &  2.6746e-09  &  9.63  \\
                                & 1/{32} &  3.4400e-04  &  1.97 &  2.9036e-02  &  1.01 &  1.6712e-01  &  1.03 &  6.7721e-11  &  5.30  \\
                                & 1/{64} &  8.6762e-05  &  1.99 &  1.4465e-02  &  1.01 &  8.2866e-02  &  1.01 &  3.5851e-12  &  4.24  \\
                                & 1/{128}&  2.1779e-05  &  1.99 &  7.2184e-03  &  1.00 &  4.1319e-02  &  1.00 &  1.7368e-11  &  -2.28 \\
\cline{2-10}
			\multirow{6}{*}{2}  & 1/{4}  &  9.2460e-04  &   --  &  3.4138e-02  &   --  &  1.8100e-01  &   --  &  1.3883e-04  &   --    \\
                                & 1/{8}  &  1.2355e-04  &  2.90 &  8.5794e-03  &  1.99 &  4.6441e-02  &  1.96 &  1.8428e-07  &  9.56   \\
                                & 1/{16} &  1.6029e-05  &  2.95 &  2.1321e-03  &  2.01 &  1.1725e-02  &  1.99 &  4.1800e-09  &  5.46  \\
                                & 1/{32} &  2.0410e-06  &  2.97 &  5.3134e-04  &  2.00 &  2.9323e-03  &  2.00 &  3.8990e-11  &  6.74  \\
                                & 1/{64} &  2.5744e-07  &  2.99 &  1.3266e-04  &  2.00 &  7.3234e-04  &  2.00 &  1.4930e-10  &  -1.94 \\
                                & 1/{128}&  3.2324e-08  &  2.99 &  3.3146e-05  &  2.00 &  1.8294e-04  &  2.00 &  4.1893e-11  &  1.83  \\
\hline		\end{tabular}
	\end{center}
	\caption{Convergence with IOS-EG ($\alpha = 1$)}
	\label{table:iop-eg-kappa10}
 \end{table}


% linux command
% python3 iop-eg-aniso-conv-fd-08-22-2023.py 10 cubic
%


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.4472e+00 Conv. rate= --      Error=1.0088e-05 Conv. rate= --      Error=2.4384e-01 Conv. rate= --      Error=1.7247e-02 Conv. rate= --
Mesh size=0.1250     Error=7.1414e-01 Conv. rate=1.02     Error=4.3373e-07 Conv. rate=4.54     Error=1.1880e-01 Conv. rate=1.04     Error=5.1065e-03 Conv. rate=1.76
Mesh size=0.0625     Error=3.4198e-01 Conv. rate=1.06     Error=2.0379e-08 Conv. rate=4.41     Error=5.8491e-02 Conv. rate=1.02     Error=1.3482e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.6715e-01 Conv. rate=1.03     Error=1.7823e-10 Conv. rate=6.84     Error=2.9036e-02 Conv. rate=1.01     Error=3.4403e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.2869e-02 Conv. rate=1.01     Error=1.4241e-11 Conv. rate=3.65     Error=1.4465e-02 Conv. rate=1.01     Error=8.6763e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.1319e-02 Conv. rate=1.00     Error=1.2476e-11 Conv. rate=0.19     Error=7.2184e-03 Conv. rate=1.00     Error=2.1779e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8096e-01 Conv. rate= --      Error=4.6005e-05 Conv. rate= --      Error=3.4126e-02 Conv. rate= --      Error=9.3036e-04 Conv. rate= --
Mesh size=0.1250     Error=4.6526e-02 Conv. rate=1.96     Error=4.2893e-07 Conv. rate=6.74     Error=8.5715e-03 Conv. rate=1.99     Error=1.2421e-04 Conv. rate=2.90
Mesh size=0.0625     Error=1.1734e-02 Conv. rate=1.99     Error=6.3984e-09 Conv. rate=6.07     Error=2.1306e-03 Conv. rate=2.01     Error=1.6080e-05 Conv. rate=2.95
Mesh size=0.0312     Error=2.9330e-03 Conv. rate=2.00     Error=1.2150e-10 Conv. rate=5.72     Error=5.3112e-04 Conv. rate=2.00     Error=2.0444e-06 Conv. rate=2.98
Mesh size=0.0156     Error=7.3240e-04 Conv. rate=2.00     Error=4.0834e-11 Conv. rate=1.57     Error=1.3263e-04 Conv. rate=2.00     Error=2.5766e-07 Conv. rate=2.99
Mesh size=0.0078     Error=1.8295e-04 Conv. rate=2.00     Error=4.3021e-11 Conv. rate=-0.08    Error=3.3142e-05 Conv. rate=2.00     Error=3.2338e-08 Conv. rate=2.99


% updated
\begin{table}[h]
	\begin{center} \tiny
		\begin{tabular}{c|c|cc|cc|cc|cc} \hline
			\multirow{2}{*}{$k$} & \multirow{2}{*}{$h_{\max}$} & \multicolumn{2}{c|}{$ \| u - u_h \|_{0} $} & \multicolumn{2}{c|}{$ \| u - u_h \|_{a_h} $} & \multicolumn{2}{c|}{$ \tred{\| \zb - \zb_h \|_{0}} $} & \multicolumn{2}{c}{$ \| P_0(f - \div \zb_h) \|_0 $} \\
			 & & error & rate & error & rate & error & rate & error & rate \\ \hline \hline
			\multirow{6}{*}{1}  & 1/{4}  &  1.7247e-02  &   --  &  2.4384e-01  &   --  &  1.4472e+00  &   --  &  1.0088e-05  &   --   \\
                                & 1/{8}  &  5.1065e-03  &  1.76 &  1.1880e-01  &  1.04 &  7.1414e-01  &  1.02 &  4.3373e-07  &  4.54  \\
                                & 1/{16} &  1.3482e-03  &  1.92 &  5.8491e-02  &  1.02 &  3.4198e-01  &  1.06 &  2.0379e-08  &  4.41 \\
                                & 1/{32} &  3.4403e-04  &  1.97 &  2.9036e-02  &  1.01 &  1.6715e-01  &  1.03 &  1.7823e-10  &  6.84 \\
                                & 1/{64} &  8.6763e-05  &  1.99 &  1.4465e-02  &  1.01 &  8.2869e-02  &  1.01 &  1.4241e-11  &  3.65 \\
                                & 1/{128}&  2.1779e-05  &  1.99 &  7.2184e-03  &  1.00 &  4.1319e-02  &  1.00 &  1.2476e-11  &  0.19 \\
\cline{2-10}
			\multirow{6}{*}{2}  & 1/{4}  &  9.3036e-04  &   --  &  3.4126e-02  &   --  &  1.8096e-01  &   --  &  4.6005e-05  &   --    \\
                                & 1/{8}  &  1.2421e-04  &  2.90 &  8.5715e-03  &  1.99 &  4.6526e-02  &  1.96 &  4.2893e-07  &  6.74   \\
                                & 1/{16} &  1.6080e-05  &  2.95 &  2.1306e-03  &  2.01 &  1.1734e-02  &  1.99 &  6.3984e-09  &  6.07  \\
                                & 1/{32} &  2.0444e-06  &  2.98 &  5.3112e-04  &  2.00 &  2.9330e-03  &  2.00 &  1.2150e-10  &  5.72  \\
                                & 1/{64} &  2.5766e-07  &  2.99 &  1.3263e-04  &  2.00 &  7.3240e-04  &  2.00 &  4.0834e-11  &  1.57  \\
                                & 1/{128}&  3.2338e-08  &  2.99 &  3.3142e-05  &  2.00 &  1.8295e-04  &  2.00 &  4.3021e-11  &  -0.08 \\
\hline		\end{tabular}
	\end{center}
	\caption{Convergence with IOS-EG ($\alpha = 2$)}
	\label{table:cubic-conv-kappa10}
 \end{table}



==> code/results-08-11-2023/convergence-test-08-31-2023.txt <==
% See the file iop-eg-aniso-conv-fd-08-22-2023.py in the same directory

% linux command
% python3 iop-eg-aniso-conv-fd-08-22-2023.py 1 iop-eg
%


    Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8076e-01 Conv. rate= --      Error=6.7771e-06 Conv. rate= --      Error=2.3161e-01 Conv. rate= --      Error=1.7308e-02 Conv. rate= --
Mesh size=0.1250     Error=8.2400e-02 Conv. rate=1.13     Error=2.5351e-07 Conv. rate=4.74     Error=1.1741e-01 Conv. rate=0.98     Error=5.1275e-03 Conv. rate=1.76
Mesh size=0.0625     Error=3.7214e-02 Conv. rate=1.15     Error=9.4939e-10 Conv. rate=8.06     Error=5.8387e-02 Conv. rate=1.01     Error=1.3562e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.7672e-02 Conv. rate=1.07     Error=1.7626e-11 Conv. rate=5.75     Error=2.9030e-02 Conv. rate=1.01     Error=3.4623e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.6656e-03 Conv. rate=1.03     Error=7.8165e-13 Conv. rate=4.50     Error=1.4464e-02 Conv. rate=1.01     Error=8.7325e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.3051e-03 Conv. rate=1.01     Error=2.6110e-12 Conv. rate=-1.74     Error=7.2184e-03 Conv. rate=1.00     Error=2.1919e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=2.2220e-02 Conv. rate= --      Error=3.4991e-06 Conv. rate= --      Error=3.2761e-02 Conv. rate= --      Error=9.4928e-04 Conv. rate= --
Mesh size=0.1250     Error=5.7538e-03 Conv. rate=1.95     Error=7.1763e-08 Conv. rate=5.61     Error=8.3853e-03 Conv. rate=1.97     Error=1.2497e-04 Conv. rate=2.93
Mesh size=0.0625     Error=1.4424e-03 Conv. rate=2.00     Error=7.7163e-09 Conv. rate=3.22     Error=2.1117e-03 Conv. rate=1.99     Error=1.6095e-05 Conv. rate=2.96
Mesh size=0.0312     Error=3.5990e-04 Conv. rate=2.00     Error=7.6639e-09 Conv. rate=0.01     Error=5.2921e-04 Conv. rate=2.00     Error=2.0441e-06 Conv. rate=2.98
Mesh size=0.0156     Error=8.9842e-05 Conv. rate=2.00     Error=2.1702e-12 Conv. rate=11.79     Error=1.3242e-04 Conv. rate=2.00     Error=2.5760e-07 Conv. rate=2.99
Mesh size=0.0078     Error=2.2443e-05 Conv. rate=2.00     Error=5.6520e-12 Conv. rate=-1.38     Error=3.3119e-05 Conv. rate=2.00     Error=3.2332e-08 Conv. rate=2.99


% linux command
% python3 iop-eg-aniso-conv-fd-08-22-2023.py 1 cubic
%


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8320e-01 Conv. rate= --      Error=6.8532e-06 Conv. rate= --      Error=2.3188e-01 Conv. rate= --      Error=1.7401e-02 Conv. rate= --
Mesh size=0.1250     Error=8.2788e-02 Conv. rate=1.15     Error=1.8947e-07 Conv. rate=5.18     Error=1.1747e-01 Conv. rate=0.98     Error=5.1355e-03 Conv. rate=1.76
Mesh size=0.0625     Error=3.7252e-02 Conv. rate=1.15     Error=7.5461e-10 Conv. rate=7.97     Error=5.8393e-02 Conv. rate=1.01     Error=1.3566e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.7675e-02 Conv. rate=1.08     Error=1.6568e-10 Conv. rate=2.19     Error=2.9030e-02 Conv. rate=1.01     Error=3.4625e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.6658e-03 Conv. rate=1.03     Error=8.2004e-13 Conv. rate=7.66     Error=1.4464e-02 Conv. rate=1.01     Error=8.7325e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.3051e-03 Conv. rate=1.01     Error=3.2178e-12 Conv. rate=-1.97     Error=7.2184e-03 Conv. rate=1.00     Error=2.1919e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=2.2288e-02 Conv. rate= --      Error=8.6195e-06 Conv. rate= --      Error=3.2725e-02 Conv. rate= --      Error=9.5448e-04 Conv. rate= --
Mesh size=0.1250     Error=5.7739e-03 Conv. rate=1.95     Error=2.4908e-07 Conv. rate=5.11     Error=8.3760e-03 Conv. rate=1.97     Error=1.2558e-04 Conv. rate=2.93
Mesh size=0.0625     Error=1.4448e-03 Conv. rate=2.00     Error=7.6211e-09 Conv. rate=5.03     Error=2.1101e-03 Conv. rate=1.99     Error=1.6143e-05 Conv. rate=2.96
Mesh size=0.0312     Error=3.6016e-04 Conv. rate=2.00     Error=4.2024e-11 Conv. rate=7.50     Error=5.2900e-04 Conv. rate=2.00     Error=2.0474e-06 Conv. rate=2.98
Mesh size=0.0156     Error=8.9872e-05 Conv. rate=2.00     Error=1.7440e-12 Conv. rate=4.59     Error=1.3240e-04 Conv. rate=2.00     Error=2.5781e-07 Conv. rate=2.99
Mesh size=0.0078     Error=2.2446e-05 Conv. rate=2.00     Error=6.0409e-12 Conv. rate=-1.79     Error=3.3115e-05 Conv. rate=2.00     Error=3.2346e-08 Conv. rate=2.99



% linux command
% python3 iop-eg-aniso-conv-fd-08-22-2023.py 10 iop-eg
%


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.4273e+00 Conv. rate= --      Error=9.5339e-06 Conv. rate= --      Error=2.4350e-01 Conv. rate= --      Error=1.7137e-02 Conv. rate= --
Mesh size=0.1250     Error=7.1024e-01 Conv. rate=1.01     Error=2.1197e-06 Conv. rate=2.17     Error=1.1878e-01 Conv. rate=1.04     Error=5.0961e-03 Conv. rate=1.75
Mesh size=0.0625     Error=3.4157e-01 Conv. rate=1.06     Error=2.6746e-09 Conv. rate=9.63     Error=5.8490e-02 Conv. rate=1.02     Error=1.3477e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.6712e-01 Conv. rate=1.03     Error=6.7721e-11 Conv. rate=5.30     Error=2.9036e-02 Conv. rate=1.01     Error=3.4400e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.2866e-02 Conv. rate=1.01     Error=3.5851e-12 Conv. rate=4.24     Error=1.4465e-02 Conv. rate=1.01     Error=8.6762e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.1319e-02 Conv. rate=1.00     Error=1.7368e-11 Conv. rate=-2.28     Error=7.2184e-03 Conv. rate=1.00     Error=2.1779e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8100e-01 Conv. rate= --      Error=1.3883e-04 Conv. rate= --      Error=3.4138e-02 Conv. rate= --      Error=9.2460e-04 Conv. rate= --
Mesh size=0.1250     Error=4.6441e-02 Conv. rate=1.96     Error=1.8428e-07 Conv. rate=9.56     Error=8.5794e-03 Conv. rate=1.99     Error=1.2355e-04 Conv. rate=2.90
Mesh size=0.0625     Error=1.1725e-02 Conv. rate=1.99     Error=4.1800e-09 Conv. rate=5.46     Error=2.1321e-03 Conv. rate=2.01     Error=1.6029e-05 Conv. rate=2.95
Mesh size=0.0312     Error=2.9323e-03 Conv. rate=2.00     Error=3.8990e-11 Conv. rate=6.74     Error=5.3134e-04 Conv. rate=2.00     Error=2.0410e-06 Conv. rate=2.97
Mesh size=0.0156     Error=7.3234e-04 Conv. rate=2.00     Error=1.4930e-10 Conv. rate=-1.94     Error=1.3266e-04 Conv. rate=2.00     Error=2.5744e-07 Conv. rate=2.99
Mesh size=0.0078     Error=1.8294e-04 Conv. rate=2.00     Error=4.1893e-11 Conv. rate=1.83     Error=3.3146e-05 Conv. rate=2.00     Error=3.2324e-08 Conv. rate=2.99


% linux command
% python3 iop-eg-aniso-conv-fd-08-22-2023.py 10 cubic
%


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.4472e+00 Conv. rate= --      Error=1.0088e-05 Conv. rate= --      Error=2.4384e-01 Conv. rate= --      Error=1.7247e-02 Conv. rate= --
Mesh size=0.1250     Error=7.1414e-01 Conv. rate=1.02     Error=4.3373e-07 Conv. rate=4.54     Error=1.1880e-01 Conv. rate=1.04     Error=5.1065e-03 Conv. rate=1.76
Mesh size=0.0625     Error=3.4198e-01 Conv. rate=1.06     Error=2.0379e-08 Conv. rate=4.41     Error=5.8491e-02 Conv. rate=1.02     Error=1.3482e-03 Conv. rate=1.92
Mesh size=0.0312     Error=1.6715e-01 Conv. rate=1.03     Error=1.7823e-10 Conv. rate=6.84     Error=2.9036e-02 Conv. rate=1.01     Error=3.4403e-04 Conv. rate=1.97
Mesh size=0.0156     Error=8.2869e-02 Conv. rate=1.01     Error=1.4241e-11 Conv. rate=3.65     Error=1.4465e-02 Conv. rate=1.01     Error=8.6763e-05 Conv. rate=1.99
Mesh size=0.0078     Error=4.1319e-02 Conv. rate=1.00     Error=1.2476e-11 Conv. rate=0.19     Error=7.2184e-03 Conv. rate=1.00     Error=2.1779e-05 Conv. rate=1.99


                     Error norm based on flux_error    Error norm based on mass error    Error norm based on u_H1h_error    Error norm based on u_L2_error
Mesh size=0.2500     Error=1.8096e-01 Conv. rate= --      Error=4.6005e-05 Conv. rate= --      Error=3.4126e-02 Conv. rate= --      Error=9.3036e-04 Conv. rate= --
Mesh size=0.1250     Error=4.6526e-02 Conv. rate=1.96     Error=4.2893e-07 Conv. rate=6.74     Error=8.5715e-03 Conv. rate=1.99     Error=1.2421e-04 Conv. rate=2.90
Mesh size=0.0625     Error=1.1734e-02 Conv. rate=1.99     Error=6.3984e-09 Conv. rate=6.07     Error=2.1306e-03 Conv. rate=2.01     Error=1.6080e-05 Conv. rate=2.95
Mesh size=0.0312     Error=2.9330e-03 Conv. rate=2.00     Error=1.2150e-10 Conv. rate=5.72     Error=5.3112e-04 Conv. rate=2.00     Error=2.0444e-06 Conv. rate=2.98
Mesh size=0.0156     Error=7.3240e-04 Conv. rate=2.00     Error=4.0834e-11 Conv. rate=1.57     Error=1.3263e-04 Conv. rate=2.00     Error=2.5766e-07 Conv. rate=2.99
Mesh size=0.0078     Error=1.8295e-04 Conv. rate=2.00     Error=4.3021e-11 Conv. rate=-0.08     Error=3.3142e-05 Conv. rate=2.00     Error=3.2338e-08 Conv. rate=2.99


==> code/results-08-11-2023/iop-eg-precond-result-fd-01_code.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import *
import ufl as ul
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs():
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    sigma = [sy.diff(u, x[i]) for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    #f_str = sy.printing.ccode(f)
    str_list.append(f"f_exact = {f_str}")
    
    return str_list#, f_str


cmd_list = exact_sol_strs()
#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
#    def eval(self, value, x, **kwarg):
#        value[0] = {f_str}
#
#    def value_shape(self):
#        return ()
#            """)

#import pdb; pdb.set_trace()
    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            #f_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_str)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            Vh = V*V0

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9




    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_gmres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            #(u, u0) = u_sol.split()
            #Vdg = FunctionSpace(mesh, 'DG', 5)
            #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            #ud_sol = Function(Vdg)
            #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            #u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
            
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iop-eg-precond-result-fd-02_code.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import *
import ufl as ul
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs():
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    sigma = [sy.diff(u, x[i]) for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    #f_str = sy.printing.ccode(f)
    str_list.append(f"f_exact = {f_str}")
    
    return str_list#, f_str


cmd_list = exact_sol_strs()
#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
#    def eval(self, value, x, **kwarg):
#        value[0] = {f_str}
#
#    def value_shape(self):
#        return ()
#            """)

#import pdb; pdb.set_trace()
    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            #f_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_str)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            Vh = V*V0

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9




    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_gmres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            #(u, u0) = u_sol.split()
            #Vdg = FunctionSpace(mesh, 'DG', 5)
            #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            #ud_sol = Function(Vdg)
            #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            #u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
            
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iop-eg-precond-result-fd-03_code.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import *
import ufl as ul
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs():
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    sigma = [sy.diff(u, x[i]) for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    #f_str = sy.printing.ccode(f)
    str_list.append(f"f_exact = {f_str}")
    
    return str_list#, f_str


cmd_list = exact_sol_strs()
#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
#    def eval(self, value, x, **kwarg):
#        value[0] = {f_str}
#
#    def value_shape(self):
#        return ()
#            """)

#import pdb; pdb.set_trace()
    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            #f_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_str)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            Vh = V*V0

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9




    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_gmres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            #(u, u0) = u_sol.split()
            #Vdg = FunctionSpace(mesh, 'DG', 5)
            #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            #ud_sol = Function(Vdg)
            #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            #u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
            
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iop-eg-precond-result-fd-04_code.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import *
import ufl as ul
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs():
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    sigma = [sy.diff(u, x[i]) for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    #f_str = sy.printing.ccode(f)
    str_list.append(f"f_exact = {f_str}")
    
    return str_list#, f_str


cmd_list = exact_sol_strs()
#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
#    def eval(self, value, x, **kwarg):
#        value[0] = {f_str}
#
#    def value_shape(self):
#        return ()
#            """)

#import pdb; pdb.set_trace()
    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            #f_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_str)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            Vh = V*V0

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9




    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_gmres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            #(u, u0) = u_sol.split()
            #Vdg = FunctionSpace(mesh, 'DG', 5)
            #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            #ud_sol = Function(Vdg)
            #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            #u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
            
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iop-eg-precond-result-fd-05_code.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import *
import ufl as ul
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs():
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    sigma = [sy.diff(u, x[i]) for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    #f_str = sy.printing.ccode(f)
    str_list.append(f"f_exact = {f_str}")
    
    return str_list#, f_str


cmd_list = exact_sol_strs()
#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
#    def eval(self, value, x, **kwarg):
#        value[0] = {f_str}
#
#    def value_shape(self):
#        return ()
#            """)

#import pdb; pdb.set_trace()
    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            #f_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_str)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            Vh = V*V0

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9




    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_gmres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            #(u, u0) = u_sol.split()
            #Vdg = FunctionSpace(mesh, 'DG', 5)
            #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            #ud_sol = Function(Vdg)
            #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            #u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
            
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iop-eg-precond-result-fd-06_code.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import *
import ufl as ul
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-8,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs():
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    sigma = [sy.diff(u, x[i]) for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    #f_str = sy.printing.ccode(f)
    str_list.append(f"f_exact = {f_str}")
    
    return str_list#, f_str


cmd_list = exact_sol_strs()
#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
#    def eval(self, value, x, **kwarg):
#        value[0] = {f_str}
#
#    def value_shape(self):
#        return ()
#            """)

#import pdb; pdb.set_trace()
    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            #f_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_str)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            Vh = V*V0

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9




    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_gmres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            #(u, u0) = u_sol.split()
            #Vdg = FunctionSpace(mesh, 'DG', 5)
            #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            #ud_sol = Function(Vdg)
            #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            #u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
            
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-cubic.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-eg.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-iop-eg.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-large.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-one6.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-one7.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-one8.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-one9.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-one95.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-onehalf.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_iop-eg-precond-exp-fd-08-07-2023.py-quartic.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_tmp-eg-precond-code.py-iop-eg.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')




==> code/results-08-11-2023/iteration_result_tmp-eg-precond-code.py.dat <==

# Poisson equation with the enriched Galerkin method
# FEniCS version 2016.1.6


'''
eg and iop-eg preconditioning test for paper

Usage:
python iop-eg-precond-exp.py filename method (k0=1. k1=2. k3=0.5 ratio=0.1)
arguments:
    filename: experiment number
    method: eg, iop-eg, cubic, large
    variables: k0, k1, k2, 
    ratio: ratio of interior strip kappa compared to the rest of the domain
'''

from firedrake import * 
import numpy as np
import pdb
import sys
from numpy import random
import sympy as sy
import time


method = None
k0 = 1.
k1 = 1.
ratio = 1.

filename = sys.argv[1]
try:
    method = sys.argv[2]    # eg, iop-eg, cubic, large, one-half
    #for s in sys.argv[3:]:
    #    exec s
except:
    IndexError

outf = open('eg-precond-test-fd' + filename + '.txt', 'w')
outf.write('EG precond test firedrake \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf.write(sc)
outf.write('\n \n')


#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        ##a = inner(grad(trial), grad(test)) * dx + 10/(hcell)*trial*test*ds
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _

#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (10/avg(hcell**hpow))*jump(trial)*jump(test)*dS + 10/(hcell)*trial*test*ds
        #return a, _


params_cg = {
    "snes_type": "ksponly",
    "ksp_type": "cg",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_minres = {
    "snes_type": "ksponly",
    "ksp_type": "minres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}


params_gmres = {
    "snes_type": "ksponly",
    "ksp_type": "gmres",
    #"ksp_monitor": None,
    "ksp_rtol": 1e-10,
    "ksp_max_it": 10000,
    #"pc_type": "hypre",
    "pc_fieldsplit_type": "additive",
    "fieldsplit_0": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.presPC",
        "aux_pc_type": "hypre"
    },
    "fieldsplit_1": {
        "ksp_type": "preonly",
        "pc_type": "python",
        "pc_python_type": "__main__.pres2PC",
        "aux_pc_type": "jacobi"
    }
}
   
h = []  # element sizes
result_set = []


dim = 2     # spatial dimension

deg_set = [1, 2]
ratio_set = [1, 2, 4, 8]
N_set = [8, 16, 32, 64, 128]

s0 = Constant(0.0)
neumann = Constant(1.0)
Dbc = Constant(1.)


def exact_sol_strs(k):
    x = sy.symbols(("x[0]", "x[1]"))

    u = x[0]*(1-x[0])*sy.sin(pi*x[1])
    grad_u = [sy.diff(u, x[i]) for i in range(dim)]
    sigma = [grad_u[i] * k[i] for i in range(dim)]
    f = -sum([sy.diff(sigma[i], x[i]) for i in range(dim)])

    str_list = []
    #u_str = sy.printing.ccode(u).replace('x[0]', 'x').replace('x[1]', 'y')
    #str_list.append(f"u_exact = {u_str}")
    sigma_str = [sy.printing.ccode(sigma[i]).replace('x[0]', 'x').replace('x[1]', 'y') for i in range(dim)]
    str_list.append(f"sigma_exact = as_vector([{sigma_str[0]}, {sigma_str[1]}])")
    f_str = sy.printing.ccode(f).replace('x[0]', 'x').replace('x[1]', 'y')
    str_list.append(f"f_exact = {f_str}")
    
    return str_list

#cmd_list, f_str = exact_sol_strs()
#exec(f"""
#class f_ex(Expression):
    #def eval(self, value, x, **kwarg):
        #value[0] = {f_str}

    #def value_shape(self):
        #return ()
            #""")


    


for deg in deg_set:
    result_sub = []
    for ratio in ratio_set:
        Iter = []
        Solve_time = []
        result = []
        k = [ratio, 1]

        for nx in N_set: 

            h.append(1.0/nx)
            mesh = UnitSquareMesh(nx, nx)
            x, y = SpatialCoordinate(mesh)

            cmd_list= exact_sol_strs(k)
            
            for cmd in cmd_list:
                exec(cmd)
            #f_exact = f_ex(degree = 6)
            f = Function(FunctionSpace(mesh, "DG", 6)).interpolate(f_exact)
            u_exact = Function(FunctionSpace(mesh, "DG", 6)).interpolate(x*(1-x)*sin(pi*y) )

            V = FunctionSpace(mesh, "CG", deg)
            V0 = FunctionSpace(mesh, 'DG', 0)
            v_basis = VectorSpaceBasis(constant=True)
            Vh = V*V0
            nullspace = MixedVectorSpaceBasis(Vh, [v_basis, Vh.sub(1)])

            kap = Function(TensorFunctionSpace(mesh, 'CG', 1)).interpolate(as_tensor([[k[0], 0], [0, k[1]]]))
            kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
           
            
            u, u0 = TrialFunction(Vh)
            v, v0 = TestFunction(Vh)
            n = FacetNormal(mesh)
            hcell = CellSize(mesh)


            if method == 'eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1
            elif method == 'iop-eg':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 2
            elif method == 'cubic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 3
            elif method == 'quartic':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 4
            elif method == 'large':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(100.)
                hpow = 1
            elif method == 'onehalf':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.5
            elif method == 'one95':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.95
            elif method == 'one9':
                gamma_bdy = Constant(10.)
                gamma_int = Constant(10.)
                hpow = 1.9






    ### working bilinear form for EG with continuous tensor kap
    #kap_mean = Constant(2*k[0]*k[1]/(k[0] + k[1]))
    #a = inner(kap*grad(u), grad(v))*dx + \
            #- (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
            #- (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
            #+ ( 10.0 * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
            #+ (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
            #+ 10.0*kap_mean/hcell*(u + u0)*(v + v0)*ds



            ### working bilinear form for EG with continuous tensor kap
            a = inner(kap*grad(u), grad(v))*dx + \
                - (0.5*(inner(grad(u("+")), kap*n("+")) - inner(grad(u("-")), kap*n("-")) ) * (v0('+') - v0('-')) )*dS \
                - (0.5*(inner(grad(v("+")), kap*n("+")) - inner(grad(v("-")), kap*n("-")) ) * (u0('+') - u0('-') )) *dS \
                + ( gamma_int * (kap_mean/(avg(hcell)**hpow)) * jump(u0)*jump(v0) )*dS \
                + (- inner(grad(u), kap*n)*(v + v0) - inner(grad(v), kap*n)*(u + u0))*ds \
                + gamma_bdy * kap_mean/hcell*(u + u0)*(v + v0)*ds


            ### tensor kap preconditioner
            aP = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds \
                + (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                + (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds

            #exec(f"""
#class presPC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = inner(kap*grad(u), grad(v))*dx + gamma_bdy * kap_mean/hcell*u*v*ds 
        #return a, _""")

            #exec(f"""
#class pres2PC(AuxiliaryOperatorPC):
    #def form(self, pc, test, trial):
        #a = (gamma_int * kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS \
                #+ (gamma_bdy * kap_mean/hcell)*(u0)*(v0)*ds
        #return a, _""")
    


    #### tensor kap preconditioner
    #aP = inner(kap*grad(u), grad(v))*dx + 10.*kap_mean/hcell*u*v*ds \
        #+ (10.0*kap_mean/(avg(hcell)**hpow)*jump(u0)*jump(v0) )*dS + (10.0*kap_mean/hcell)*(u0)*(v0)*ds
    
    #u_sol = Function(Vh)
    #print ('Solve equation')
    ##pdb.set_trace()
    ##solve(a == b, u_sol)
    #LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
    #LVS = LinearVariationalSolver(LVP, solver_parameters=params)
    #LVS.solve()
    #print ('snes_iter = ', LVS.snes.getIterationNumber())
    #print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
    
    ##u_error = errornorm(u_exact, u_sol, degree_rise=2)

    #print ('nx = ', nx)
    ##pdb.set_trace()

    #(u, u0) = u_sol.split()
    #Vdg = FunctionSpace(mesh, 'DG', 5)
    #ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
    #ud_sol = Function(Vdg)
    #solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
    #u_error = errornorm(u_exact, ud_sol, degree_rise=2)

            
            b = inner(f, v + v0)*dx 

            #aP = inner(grad(u), grad(v))*dx + 100./hcell*u*v*ds \
                #+ (100.0/avg(hcell)*jump(u0)*jump(v0) )*dS + (100.0/hcell)*(u0)*(v0)*ds


            u_sol = Function(Vh)
            LVP = LinearVariationalProblem(a, b, u_sol, aP = aP)
            LVS = LinearVariationalSolver(LVP, solver_parameters=params_minres)
            
            start_time = time.time()
            try:
                LVS.solve()
                solve_time = time.time() - start_time
                it = LVS.snes.ksp.getIterationNumber()
                Iter.append(it)
                Solve_time.append(float("{0:.2f}".format(solve_time)))
            except:
                it = 'inf'
                Iter.append('inf')
                Solve_time.append('inf')
                

            #print ('snes_iter = ', LVS.snes.getIterationNumber())
            print ('ksp_iter = ', LVS.snes.ksp.getIterationNumber())
            (u, u0) = u_sol.split()
            Vdg = FunctionSpace(mesh, 'DG', 5)
            ud, vd = TrialFunction(Vdg), TestFunction(Vdg)
            ud_sol = Function(Vdg)
            solve(ud*vd*dx == u*vd*dx + u0*vd*dx, ud_sol)
            u_error = errornorm(u_exact, ud_sol, degree_rise=2)
    
       
            print( 'method = ', method)
            print( 'degree = ', deg)
            print ('mesh size = ', nx)
            print ('anisotropy ratio = ', ratio)
            print ('number of iterations = ', it)
            print ('u error = ', u_error)
    
        iter_time = {'iter' : Iter, 'time' : Solve_time}
        result_sub.append(iter_time)
    
    result_set.append(result_sub)


outf = open('results/iop-eg-precond-result-fd-gmres-' + filename + '.tex', 'w')
#outf = open('results/iop-eg-precond-result-fd-' + filename + '.tex', 'w')
outf2 = open('results/iop-eg-precond-result-fd-' + filename + '_code.dat', 'w')
outf.write('% EG precond test \n')

source_code = open('iop-eg-precond-exp-fd.py', 'r')
sc = source_code.read()
outf2.write(sc)
outf2.close()

### save results

outf.write('%% tensor [[k00 k01], [k01, k11]] = [[{0},{1}],[{2},{3}]]\n'.format(k0, 0, 0, k1))
outf.write('%% method = '+method+'\n') 


outf.write('\\begin{table}[h]\n')
outf.write('\t\\begin{center}\n')
outf.write('\t\t\\begin{tabular}{c|c||c c c c c} \n')
outf.write('\t\t\t\\multicolumn{2}{c||}{ } & \\multicolumn{5}{c}{$N$} \\\\ \n')
outf.write('\t\t\t$k$ &$\\ \kappa_0$ &$8$ &$16$ &$32$ &$64$ &$128$ \\\\ \n')
outf.write('\t\t\t\\hline \n')

str0 = ''
for deg in deg_set:
    result_sub = result_set[deg-1]
    for i in range(len(ratio_set)):
        if i == 1:
            str0 += ('\t\t\t\multirow{'+str(len(ratio_set))+'}{*}{$'+str(deg)+'$} & $ '+str(ratio_set[i])+'$ ')
        else:
            str0 += ('\t\t\t&$' + str(ratio_set[i])+'$ ')
        for j in range(len(result_sub[i]['iter'])):
            str0 += ('&$'+ str(result_sub[i]['iter'][j]) )
            str0 += ('~('+str(result_sub[i]['time'][j])+')$ ')
        str0 += '\\\\ \n'
    outf.write(str0)
    str0 = ''
    if deg == deg_set[-1]: 
        outf.write('\t\t\t\\hline \n')
    else:
        outf.write('\t\t\t\\cline{2-7} \n')

outf.write('\t\t\\end{tabular} \n')
outf.write('\t\t\\caption{Number of iterations and wall clock solve time for $\\alpha = ' + str(hpow-1) + '$} \n')
outf.write('\t\t\\label{table:' + method + '} \n')
outf.write('\t\\end{center} \n')
outf.write('\\end{table} \n')



